CES-KD: Curriculum-based Expert Selection for Guided Knowledge Distillation

Knowledge distillation (KD) is an effective tool for compressing deep classification models for edge devices. However, the performance of KD is affected by the large capacity gap between the teacher and student networks. Recent methods have resorted to a multiple teacher assistant (TA) setting for KD, which sequentially decreases the size of the teacher model to relatively bridge the size gap between these models. This paper proposes a new technique called Curriculum Expert Selection for Knowledge Distillation (CES-KD) to efficiently enhance the learning of a compact student under the capacity gap problem. This technique is built upon the hypothesis that a student network should be guided gradually using stratified teaching curriculum as it learns easy (hard) data samples better and faster from a lower (higher) capacity teacher network. Specifically, our method is a gradual TA-based KD technique that selects a single teacher per input image based on a curriculum driven by the difficulty in classifying the image. In this work, we empirically verify our hypothesis and rigorously experiment with CIFAR-10, CIFAR-100, CINIC-10, and ImageNet datasets and show improved accuracy on VGG-like models, ResNets, and WideResNets architectures.

==> old_paragraphs.txt <==
% THIS VERSION OF THE ABSTRACT CONTAINS MORE THAN 200 WORDS !!
\begin{comment}

\begin{abstract}
Recent deep neural networks (DNNs) are known to be computationally expensive and memory exhaustive to be deployed onto edge devices. One of the most popular compression techniques is knowledge distillation (KD). The efficiency of KD method for compression is affected by the \textit{capacity gap problem}, which makes the student training more difficult and hence having a lower performance.Existing methods for bridging the capacity gap focus on guiding the student model using teacher assistant (TA) networks. These TAs are either obtained by performing sequential and iterative KD or either by performing a densely ensemble distillation. We argue that guiding the learning of a student network should be performed gradually using meaningful stratified teaching on both data and teacher networks. In particular, we hypothesize that a compact student learns easy data curriculum (easy samples) better and faster from a lower capacity teacher than from a large cumbersome teacher network and  vice versa. In this work, we propose CES-KD a gradual KD technique that employs a curriculum-based teacher selection on a defined sub-curriculum to better guide the learning process of a compact student. We show that our method can effectively bridge the capacity gap problem in KD. We specifically define a curriculum on the training dataset and assign appropriate TA assistants onto specific sub-curriculum.This proposed exploits the individuality of each expert when training the compact student.We provide extensive experiments using CIFAR10, CIFAR100, CINIC10, and Imagenet datasets. We also show that our method has achieved significant performance improvement with various network architectures like VGG-like models, Resnets, and WideResnets.
\end{abstract}


\begin{abstract}
Recent deep models are known to be computationally expensive to be deployed onto edge devices. Knowledge distillation (KD) can be an effective tool for model compression. However, the performance of KD is affected by the \emph{capacity gap problem}, which makes the student’s training more difficult due to the large size gap between the teacher and student networks.
Existing methods for bridging the capacity gap focus on training a student model using teacher assistant (TA) networks. 
We argue that guiding a student network should be performed gradually using meaningful stratified teaching on both data and teacher networks. We hypothesize that a compact student learns easy data samples better and faster from a lower capacity teacher than from a large teacher network and learns difficult data samples faster and better from large teachers. In this work, we propose CES-KD (Curriculum Expert Selection for Knowledge Distillation) a gradual KD technique that employs a curriculum-based teacher selection on a defined sub-curriculum to better guide the learning process of a compact student. We show that by exploiting the individuality of each available expert, our method can effectively bridge the capacity gap problem. 
We provide extensive experiments using CIFAR10, CIFAR100, CINIC10, and ImageNet datasets. We also show that our method achieves substantial improvement in performance with various network architectures like VGG-like models, ResNets, and WideResNets.
\end{abstract}
\end{comment}

\begin{abstract}
Knowledge distillation (KD) is an effective tool to compress deep classification models and deploy them onto edge devices.
However, the performance of KD is affected by the \emph{capacity gap} between the teacher and the student networks.
%,which makes the student’s training more difficult due to the large size gap between the teacher and student networks.
Teacher assistant (TA) based KD, which sequentially decreases the network size through the use of TA networks to efficiently bridge the gap between the teacher and the student models, are frequently used.
Intuitively, a student network should be guided gradually using stratified teaching curriculum as it learns easy (hard) data samples better and faster from a lower (higher) capacity teacher.
We verify this hypothesis using our proposed \emph{Curriculum Expert Selection for Knowledge Distillation (CES-KD)}, a gradual KD technique that selects a single teacher per image based on a curriculum that is driven by the difficulty in classifying the image.
%employs a curriculum-based teacher selection on data driven curriculum. 
%on a defined sub-curriculum to better guide the learning process of a compact student.
%We argue that guiding a student network should be performed gradually using meaningful stratified teaching on both data and teacher networks. 
%We hypothesize and verify that a compact student learns easy data samples better and faster from a lower capacity teacher than from a large teacher network and learns difficult data samples faster and better from large teachers.
%In this work, we propose CES-KD (Curriculum Expert Selection for Knowledge Distillation) a gradual KD technique that employs a curriculum-based teacher selection on a defined sub-curriculum to better guide the learning process of a compact student. 
%We show that respecting the individuality of each expert effectively bridges the capacity gap. 
We rigorously experiment with CIFAR10, CIFAR100, CINIC10, and ImageNet datasets and show improved accuracy %up to x\% 
on VGG-like models, ResNets, and WideResNets.
\end{abstract}
%show improved performance on VGG-like models, ResNets, and WideResNets.
%We provide extensive experiments using CIFAR10, CIFAR100, CINIC10, and ImageNet datasets. We also show that our method achieves substantial improvement in performance with various network architectures like VGG-like models, ResNets, and WideResNets.



\begin{comment}
% THIS IS A COMMENTED INTRODUCTION!!!
\section{Introduction}
The impressive performance of state-of-the-art neural networks are often linked to data abundance and powerful hardware availability such as GPUs and TPUs. These modern networks are over-parameterized and are computationally expensive. It is difficult and sometimes impossible to deploy them onto edge devices, which are known to be very limited in memory and computational power. In the past few years there have been a tremendous focus on finding efficient techniques to compress large models onto smaller and compact ones without significantly hindering its performance. There are different techniques in performing model compression. Some examples are, and not limited to, quantization \cite{} that aims to decrease the size of network weights, network pruning \cite{}  focuses more on reducing the number of weights, channels or filters from the original large pre-trained network, low rank approximation techniques that approximated the redundant filters of the network layers using linear combination of fewer filters, knowledge distillation (KD) relies on a teacher-student training protocol and finally a more complex and automated way of compression would be neural architecture search that learns an optimal compact model through different search space and strategy. 
In this work we focus on knowledge distillation (KD) as our mode of network compression.
\input{Figures/general_overview}
The success of knowledge distillation is mainly associated to its noticeable versatility and generalization aspect. In other words there are no constraints on the type of network architecture. Instead, "any teacher model can teach any student" \cite{}, at a certain extent. 
Various works on KD have been proposed to guide the learning of the compact student network and have significantly contributed to having well- performing compact models. Distillation methods rely on different techniques to capture the knowledge of the teacher that needs to be transferred to the student such as soft targets \cite{hinton2015distilling}, features from intermediate layers \cite{romero2014fitnets} or even attention maps \cite{tung2019similarity}. Learning from a single teacher setting is believed to be very limited in capturing the knowledge. Therefore, some recent KD approaches propose ensemble Knowledge distillation  \cite{tarvainen2017mean, lan2018knowledge,you2017learning, zhang2018better, asif2019ensemble,xiang2020learning} where the student learns from an ensemble of teachers, which has also shown a substantial boost for KD performance.
\emph{"Every success hides in it some multiple shortcomings"}. In point of fact, it has been shown in \cite{TAKD} that performing KD does not always yield better student performance. KD might not succeed if the capacity of the student network is much lower than the teacher's capacity. This phenomenon is called the \emph{capacity gap problem} in KD. 
Multiple teacher assistant (TA) of intermediate capacity size has become a go-to technique to overcome this shortcoming \cite{TAKD, DGKD}. However the sequential distillation process in \cite{TAKD} and the densely guided ensemble distillation process for learning TAs \cite{DGKD} might not help a lot in enhancing the compressed student's performance since the former depends solely on a single TA network and the latter exploits the average (i.e. aggregated) knowledge of the TAs and ignores the diversity and importance of each one within an ensemble. 

The learning process of a compressed student network can benefit from a stratified teaching and sub-curriculum oriented KD. Indeed, the student's training behaviour changes when faced with easy-to-hard curriculum on the data \cite{weinshall2018curriculum} and also when faced with different teacher/experts in terms of size for distillation.
Therefore, we hypothesize that a compact student network has faster and better learning ability on easy data samples when guided by a less complex or low capacity teacher network, and vice-versa, a compact student learns better and faster on difficult data samples when guided by a more complex or higher capacity teacher model during training.
We propose CES-KD, a curriculum-based expert selection to guide the KD process from a large cumbersome teacher network down to a compressed low capacity student network. Our method borrows insights from the field of curriculum learning and adopts the multiple teaching assistant scheme \cite{TAKD,DGKD}, but mainly exploits the individuality of each TA network within the ensemble. In particular, the curriculum that guides the student learning can be summarized as follows: First, we sort the training data according to level of difficulty of the samples (i.e easy to hard examples). Then we perform bucketing, which divides the sorted training dataset into equal sized buckets according to the number of available teacher and teacher assistants (TAs) at the current distillation stage. This bucketing strategy can be seen as a pacing program to teach the student network. Each bucket (organized by level of difficulty) is assigned to a representative TA or teacher network. We assign the TAs according to the level of difficulty of the samples and their capacities. The earliest bucket, containing the easiest samples in the training dataset, is given to the lowest capacity teacher assistant and the most difficult examples are given to the original large teacher network. Each of these networks TAs and teacher model transfers their knowledge on a subset of the data, which better helps its training and effectively bridges the gap between the teacher and student networks.
The main contributions of our paper are: 
  
\begin{enumerate}
\item We propose a curriculum based KD approach that intuitively guides the learning process of a compact student network by selecting the appropriate teacher assistant network according to the provided learning curricula.

\item We empirically show that on easy data samples, the compressed student learns faster from low capacity teachers and on difficult data samples the student learns better and faster from higher capacity teachers.

\item We improve the accuracy of the student network on various datasets and architectures as compared to baseline and state of the art methods.

\item We show that our method has faster convergence than the baseline and state of the art methods.  

\end{enumerate}
\input{Figures/CESKD}
\end{comment}


\begin{comment}
It was empirically shown in \cite{TAKD} that compressed student networks are harder to train with larger teacher networks.
Many papers have suggested solving this issue by using multiple teachers. TAKD\cite{TAKD} proposed using intermediate networks of intermediate capacities and complexities to distill Knowledge from a large dense network down to a compact student. The process of KD here is mostly sequential. Annealing KD (AKD) \cite{AKD} proposed to anneal the teacher's dark knowledge to the student at each training iteration. This can be seen as if the student network is learning from multiple versions of a teacher network at different training time steps. DGKD \cite{DGKD} is a method to mitigate the capacity gap problem through densely performing the TAKD process for knowledge distillation. In this way each teacher assistant will learn from the ensemble of previous teacher assistants and teachers. Similarly the student will learn from all predefined teacher assistants and the main teacher.
Each of these methods address the capacity gap problem in KD and implement a multiple-teacher KD setup to train a compact student, where each teacher is responsible trains the student on the entire training set. 
Our method differs from these techniques as we use a curriculum-based paradigm to train the student network, using the generated multiple assistant models from the large teacher network. We explicitly exploit the obtained teaching assistant models and the large teacher model to guide the learning of the student. Unlike the work in \cite{DGKD}, we do not ensemble the knowledge of these multiple assistants and teacher to train the student model. Instead, we exploit the diversity of these networks and their individual expertise on the training data through the expert selection aspect of our method. 
\end{comment}

